Variational Hyper-Encoding Networks

We propose a framework called HyperVAE for encoding distributions of distributions. When a target distribution is modeled by a VAE, its neural network parameters \theta is drawn from a distribution p(\theta) which is modeled by a hyper-level VAE. We propose a variational inference using Gaussian mixture models to implicitly encode the parameters \theta into a low dimensional Gaussian distribution. Given a target distribution, we predict the posterior distribution of the latent code, then use a matrix-network decoder to generate a posterior distribution q(\theta). HyperVAE can encode the parameters \theta in full in contrast to common hyper-networks practices, which generate only the scale and bias vectors as target-network parameters. Thus HyperVAE preserves much more information about the model for each task in the latent space. We discuss HyperVAE using the minimum description length (MDL) principle and show that it helps HyperVAE to generalize. We evaluate HyperVAE in density estimation tasks, outlier detection and discovery of novel design classes, demonstrating its efficacy.

==> fig/largest-of-the-closest.txt <==
 (8, "6053", "6061", 0.21)
 (6, "2219", "2025", 0.07)
 (19, "6951", "6061", 0.06)
 (3, "2024", "2014", 0.05)
 (1, "2014", "2025", 0.04)
 (4, "2025", "2014", 0.04)
 (27, "7076", "7034", 0.04)
 (7, "2618", "2218", 0.03)
 (18, "6463", "6101", 0.03)
 (24, "7039", "7020", 0.03)
 (9, "6061", "6063", 0.02)
 (10, "6063", "6061", 0.02)
 (11, "6066", "6070", 0.02)
 (12, "6070", "6066", 0.02)
 (13, "6082", "6070", 0.02)
 (15, "6151", "6061", 0.02)
 (17, "6351", "6070", 0.02)
 (23, "7034", "7068", 0.02)
 (2, "2018", "2218", 0.01)
 (5, "2218", "2018", 0.01)
 (21, "7005", "7020", 0.01)
 (22, "7020", "7005", 0.01)
 (25, "7068", "7001", 0.01)
 (14, "6101", "6201", 0.0)
 (16, "6201", "6101", 0.0)
 (20, "7001", "7075", 0.0)
 (26, "7075", "7001", 0.0)
 (28, "7175", "7001", 0.0)
 (29, "7178", "7001", 0.0)
 (30, "7475", "7001", 0.0)

 
 
 
 (1, "6053", "6061", 0.21)
 (2, "2219", "2025", 0.07)
 (3, "6951", "6061", 0.06)
 (4, "2024", "2014", 0.05)
 (5, "2014", "2025", 0.04)
 (6, "2025", "2014", 0.04)
 (7, "7076", "7034", 0.04)
 (8, "2618", "2218", 0.03)
 (9, "6463", "6101", 0.03)
 (10, "7039", "7020", 0.03)
 (11, "6061", "6063", 0.02)
 (12, "6063", "6061", 0.02)
 (13, "6066", "6070", 0.02)
 (14, "6070", "6066", 0.02)
 (15, "6082", "6070", 0.02)
 (16, "6151", "6061", 0.02)
 (17, "6351", "6070", 0.02)
 (18, "7034", "7068", 0.02)
 (19, "2018", "2218", 0.01)
 (20, "2218", "2018", 0.01)
 (21, "7005", "7020", 0.01)
 (22, "7020", "7005", 0.01)
 (23, "7068", "7001", 0.01)
 (24, "6101", "6201", 0.0)
 (25, "6201", "6101", 0.0)
 (26, "7001", "7075", 0.0)
 (27, "7075", "7001", 0.0)
 (28, "7175", "7001", 0.0)
 (29, "7178", "7001", 0.0)
 (30, "7475", "7001", 0.0)


==> main.txt <==
Journal of Machine Learning Research xx:1–16, 2020

HyperVAE: A Minimum Description Length Variational
Hyper-Encoding Network
Author Name1

ABC @ SAMPLE . COM

Address 1

Author Name2

XYZ @ SAMPLE . COM

Address 2

Editors: Wee Sun Lee and Taiji Suzuki

Abstract
We propose a framework called HyperVAE for encoding distributions of distributions. When a
target distribution is modeled by a VAE, its neural network parameters θ is drawn from a distribution
p(θ) which is modeled by a hyper-level VAE. We propose a variational inference framework to
implicitly encode the parameters θ into a low dimensional Gaussian distribution. Given a target
distribution, we predict the posterior distribution of the latent code, then use a matrix-network
decoder to generate a posterior distribution q(θ). HyperVAE can encode the parameters θ in full
in contrast to common hyper-networks practices, which generate only the scale and bias vectors to
modify the target-network parameters. Thus HyperVAE preserves information about the model for
each task in the latent space. We derive the training objective for HyperVAE using the minimum
description length (MDL) principle and show that it helps HyperVAE generalize. We evaluate
HyperVAE in density estimation tasks, outlier detection and discovery of novel design classes,
demonstrating its efficacy.

1. Introduction
Humans can extract meta knowledge across tasks such that when presented with an unseen task they
can use this meta knowledge, adapt it to the new context and quickly solve the new task. Recent
advance in meta-learning (Finn et al., 2017; Finn and Levine, 2018; Finn et al., 2018; Grant et al.,
2018; Finn et al., 2019) shows that it is possible to learn a single model such that when presented
with a new task, it can quickly adapt to the new distribution and accurately classify unseen test
points. Since meta-learning algorithms are designed for few-shot or one-shot learning where labeled
data exists, it faces challenges when there is none1 to assist backpropagation when testing.
Hyper-networks (Ha et al., 2016) can generate the weights for a target network given a set of
embedding vectors of those weights. Due to its generative advantage, it can be used to generate a
distribution of parameters for a target network (Ha et al., 2016; Krueger et al., 2017). In practice, due
to the high dimensional parameter space, it only generates scaling factors and biases for the target
network. This poses a problem that the weight embedding vectors only encode partial information
about the target task, and thus are not guaranteed to perform well on unseen tasks.
On the other hand, variational autoencoders (VAEs) (Kingma and Welling, 2013; Rezende et al.,
2014) is a class of deep generative models that can model complex distributions. A major attractive
feature of VAEs is that we can draw from simple, low-dimensional distributions (such as isotropic
1. This is not the same as zero-shot learning where label description is available.

© 2020 A. Name1 & A. Name2.

NAME 1 NAME 2

Gaussians), and the model will generate high-dimensional data instantly without going through
expensive procedures like those in the classic MCMC. This suggests VAEs can be highly useful for
high dimensional design exploration (Gómez-Bombarelli et al., 2018). In this work, we lift this idea
to one more abstraction level, that is, using a hyper VAE to generate VAE models. While the VAEs
work at the individual design level, the hyper VAE works at the class level. This permits far more
flexibility in exploration, because not only we can explore designs within a class, we can explore
multiple classes. The main insight here is that the model parameters can also be treated as a design
in a model design space. Hence, we can generate the model parameters using another VAE given
some latent low-dimensional variable.
We propose HyperVAE, a novel class of VAEs, as a powerful deep generative model to learn to
generate the parameters of VAE networks for modeling the distribution of different tasks. HyperVAEs are regularized by using minimum description length (MDL) principle, in that we restrict the
total description length of the model family and the tasks. In particular we use MDL with bits-back
coding (Hinton and Van Camp, 1993; Hinton and Zemel, 1994) as our training objective for the
HyperVAE, minimizing the total description length.
The versatility of the HyperVAE to produce VAE models allows it to be applied for a variety
of problems where model flexibility is required, including density estimation, outlier detection, and
novelty seeking. For the latter, since HyperVAE enforces a smooth transition in the model family,
interpolating in this space will enable us to extrapolate to models of new tasks which are close to
trained tasks. Thus as global search techniques can guide the generation of latent spaces of VAEs,
search enables HyperVAE to produce novel classes of discovery. We use Bayesian Optimization
(BO) (Shahriari et al., 2016), to search in the low dimensional encoding space of VAE. Once a low
dimensional design is suggested, we can decode it to the corresponding high dimensional design.
Using diverse datasets, we demonstrate the ability of HyperVAE on three tasks: density estimation, robust outlier detection and discovery of unseen design classes. Our main contributions and
results are: (i) Development of a hyper-encoding framework, guided through MDL; (ii) Construction of a versatile HyperVAE model that can tackle density estimation tasks and outlier detection;
and (iii) Demonstration of novel designs produced from our model coupled with BO.

2. Preliminaries
We briefly review variational autoencoder (VAE) technique and MDL as a regularization principle.
Let x denote an X -value random variable associated with a Z-value random variable z through a
joint distribution p(x, z). We consider a parametric family P of generative models p(x, z; θ) factorized as a conditional p(x|z; θ) and a simple prior p(z), usually chosen as N (0, I). Maximum likelihood
R estimate (MLE) of θ ∈ Θ, where Θ is the parameter space, over the marginal log p(x; θ) =
log p(x, z; θ)dz is intractable, thus requiring alternatives such as expectation-maximization and
variational inference. VAE is an amortized variational inference approach that jointly learns the
generative model p(x|z; θ) and a variational inference model q(z|x; θ)2 . Its ELBO objective,
L(x, p, q; θ) = Eq(z|x;θ) log p(x|z; θ) − KL (q(z|x; θ)kp(z))

(1)

lower-bounds the marginal log-likelihood log p(x; θ). In practice, Monte Carlo estimator of the
ELBO’s gradient is used to update the parameters θ. The form of q and p in Eq. 1 makes an
2. We use θ = (θp , θq ) to denote the set of parameters for p and q.

2

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

encoder and a decoder, hence the name auto-encoder (Kingma and Welling, 2013). MLE of a
single θ maximizing the above objective is susceptible to overfitting, especially when θ ∈ Θ is high
dimensional. This raises the needs for model comparison and selection.
Minimum description length (MDL) is an information-theoretic principle for model selection
(Rissanen, 1978; Grünwald and Grunwald, 2007; Rissanen, 2007) that minimizes the combined
code length of the model and data. Let assume an optimal coding scheme3 where the code length of
a random variable X from a discrete distribution P (X) is defined as the information content in X,
def

L(X) = − log P (X)

(2)

The expected code length achieves the Shannon-coding lower bound H(X) = E [L(X)], which is
the entropy of X. In MDL, the code length, using a crude 2-part code, of transmitting X under the
encoding distribution P (X; θ) is given by (Honkela and Valpola, 2004):
L(X) = L(X|θ) + L(θ)

(3)

where L(θ) is the code length of model parameters θ under a chosen prior distribution P (θ). For
a univariate continuous probability distribution, with density function p(x), one can approximate
a discrete distribution P by partitioning the sample space into intervals I = {i}i of length  and
assigning a probability mass to each interval P (x ∈ i) ≈ p(xi ), where xi is the center of i. For
multivariate density p(x), we can generalize this discretization to have P (x ∈ i) ≈ p(xi )|x| , where
|x| denotes the dimensions of x. We define the code length of x using this discretized distribution
by
def

L(x) = − log P (x ∈ i) = − log p(x) − log |x|

(4)

3. Variational Hyper-Encoding Networks
We assume a setting where there is a sequence of datasets (or tasks) and model parameters {(Dt , θt )}t
a sender wish to transmit to a receiver using a minimal combined code length.
3.1. Hyper-auto-encoding problem
Given a set of T distributions D = {Dt }Tt=1 called tasks, each containing samples x ∼ pDt (x), our
problem is first fitting each parametric model p(x; θt ), parameterized by θt ∈ Θ, to each Dt :
θ̂t = argmax p(Dt ; θ)

(5)

θ∈Θ

then fitting a parametric model p(θ; γ), parameterized by γ ∈ Γ to the set {θ̂t }Tt=1 . However, there
are major drawbacks to this approach. First, the number of tasks may be insufficient to fit a large
enough number of θt for fitting p(θ; γ). Second, although we may resample Dt and refit θt to create
more samples, it is computationally expensive. A more practical approach is to jointly learn the
distribution of θ and D.
3. Practical coding will have a constant overhead, see (Townsend et al., 2019).

3

NAME 1 NAME 2

z

γ

x

θ

(a) VAE

γ

z

θ

x

T

z

θ

x

T

N

u

u

N

(b) Generation.
u

γ

N

(c) Inference of z.

D

θ
T

z

x

N

(d) Inference of u, D = {xn }N
n=1 .

Figure 1: VAE (a) and HyperVAE (b, c, and d) networks.
3.2. Hyper-encoding problem
Our problem is to learn the joint distribution p(θ, D; γ) for some parameters γ 4 .
HyperVAE We propose a framework for this problem called HyperVAE as depicted in Fig. 1 (b).
The main insight here is that the VAE model parameters θ ∈ Θ can also be treated as a normal
input in the parameter space Θ. Hence, we can generate the model parameters θ using another VAE
at the hyper level whose generative process is pγ (θ|u) for some low-dimensional latent variable
u ∼ p(u) ≡ N (0, I), the prior distribution defined over the latent manifold U of Θ. The joint
distribution p(θ, D; γ) can be expressed as the marginal over the latent representation u:
Z
p(θ, D) =

Z
p(θ, D|u)p(u)du =

p(D|θ)p(θ|u)p(u)du

(6)

Generation of a random data point x is as follows, c.f. , Fig. 1 (b):

ut ∼ N (0, I)
θt ∼ pγ (θ | ut )
z ∼ N (0, I)
x ∼ pθt (x | z)
Inference of z given x and θ, Fig. 1 (c), is approximated by a Gaussian distribution, q(z|x, θ) =
N (z|µθ (x), σθ2 (x)), where µθ and σθ2 are neural networks generating the mean and variance parameter vectors.
4. We assume a Dirac delta distribution for γ, i.e. a point estimate, in this study.

4

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

Inference of u is shown in Fig. 1 (d). We also assume a Gaussian posterior distribution q(u|D, θ) =
N (u|µ(dt ), σ 2 (dt )) parameterized by neural networks µ(.) and σ 2 (.). Since θ can be trained on D
thus depending on D, we can approximate this dependency implicitly using the inference network
itself, thus q(u|D, θ) ≈ q(u|D). The next problem is that since Dt is a set, q(u|Dt ) is a function of
set, which is an interesting problem on its own. Here we use a simple method to summarize Dt into
a vector,
dt = s(Dt )

(7)

and this turns q(u|Dt ) into q(u|dt ). For example, s(·) can be a mean function, a random draw from
the set, or a description of the set. In this study, we simply choose a random draw x from the set Dt .
3.3. Minimum Description Length HyperVAE
Let assume we are working with discretized distributions each with its own precision. Under the
crude MDL, the expected code length for transmitting a dataset D and the model parameters θ for
Eq. 5 is:

L(D) = L(D|θ) + L(θ)

(8)

Therefore, model selection by minimizing this code length is equivalent to minimizing the negative
of a regularized MLE objective:

θ̂ = argmin L(D|θ) + L(θ)
θ∈Θ

= argmin − log P (D; θ) − log P (θ)
θ∈Θ

where we used P to denote the discretized distribution of the corresponding density p with a chosen
precision. However this coding is inefficient. We will describe a more efficient coding scheme using
HyperVAE with bits-back coding(Hinton and Van Camp, 1993; Hinton and Zemel, 1994; Honkela
and Valpola, 2004) next.
Under the HyperVAE the code length of D is:

L(D) = L(D|θ) + L(θ|u) + L(u)

(9)

We choose a Dirac delta distribution for θ, p(θ|u) = δ(θ(u)), and make θ deterministic from u.
Therefore the total code length becomes:
L(D) = L(D|θ(u)) + L(u)
Using bits-back coding, this code length should be shorter by exploiting the fact that the choice
of u can carry additional information up to the entropy of the variational posterior distributionq(u|D).
5

NAME 1 NAME 2

Variational inference and bits-back coding Latent variable model using variational inference
can use bits-back coding for efficient code. We will briefly describe bits-back coding. We use log
for log2 for simplicity in this section. Interested readers are encouraged to read more details about
practical coding in (Townsend et al., 2019). Let assume the sender has some extra bits to transmit
in addition to D and u. Let also assume that both the sender and receiver can compute p(u) and
p(D|u), and given all u and D, they can both learn q(u|D). The sender first use the extra bits to
generate a sample u ∼ q(u|D), then encode u by p(u) and encode D by p(D|u). At the receiver
end, all u and D received are decoded using the agreed priors p(u) and p(D|u). The receiver then
learns q(u|D) and can decode the extra bits from u using this q(u|D). Therefore we should subtract
the extra bits, − log q(u|D), from the total description length.
The expected code length for u over q(u|D) is then:

L(u) = E [− log P (u) + log Q(u|D)]
"
#


q(u|D)|u|
q(u|D)
= E log
=
E
log
p(u)
p(u)|u|

(10)
(11)

= KL(q(u|D)kp(u))
where we used the discretization formulae of P and Q (Eq. 4) in Eq. 11, and we choose the same
precision |u| for the prior and posterior of u. Note that the precision |u| in Eq. 11 is canceled out,
thus u can be discretized with arbitrary precision.
The final expected code length of D in HyperVAE is then:
L(D) = Eq(u|D) [L (D|θ(u))] + KL (q(u|D)kp(u))

(12)

which has the form of the ELBO of VAE’s training objective but at the hyper level.
3.4. Training objective for HyperVAE
We train the HyperVAE parameters by minimizing the description length in Eq. 12. The description
|D|
length of a dataset D = {xi }i=1 is the summation of the description length of every data point in
P|D|
it, L (D|θ(u)) = i=1 L (xi |θ(u)). Application of the bits-back coding argument to each L (xi |θ)
gives:
L (xi |θ) = Eqθ (z|x) [L (x|z, θ)] + KL (qθ (z|x)kp(z))

(13)

where we ignored the dependence of θ on u to avoid clutter. Substitute Eq. 13 into Eq. 12 we obtain
the training objective for HyperVAE as follows:


|D|
X

L(D) = Eq(u|D) 
Eqθ(u) (z|x) L (x|z, θ(u)) + |D|KL qθ(u) (z|x)kp(z)  + KL (q(u|D)kp(u))
i=1

In our experiment, we scale down this objective by multiplying it by 1/|D| to have a similar
scale as a normal VAE’s objective.
6

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

Mini-batches as tasks In practice, the number of tasks is too small to adequately train the hyperparameters γ. Here we simulate tasks using data mini-batches in the typical stochastic gradient
learning. That is, each mini-batch is treated as a task. To qualify as a task, each mini-batch needs to
come from the same class. For example, for handwritten digits, the class is the digit label.
3.5. Compact hyper-decoder architecture
Since neural networks weights are matrices that are highly structured and often overparameterized,
we discover that a more powerful but compact method is to use a matrix encoding for network
weights. More concretely, a matrix hyper-layer receives an input matrix H and computes a weight
matrix W as W = σ(U HV +B), where U, V, B are parameters. As an example, if H is a 1D matrix
of size 400 × 1 and a target weight W of size 400 × 400, a matrix-layer will require 176 thousand
parameters, a 3 order of magnitude reduction from 64.16 million parameters of the standard fullyconnected hyper-layer. This compactness allows for complex decoder architecture for generating
the target network, unlike hyper-networks methods which rely on a linear layer of an embedding
vector for each target-network layer.
3.6. Applications
Let HyperVAE denote the whole VAE-of-VAEs framework, hyper VAE the hyper level VAE, and
main VAE the VAE for each target task. We can use the HyperVAE framework for density estimation, outlier detection and novelty discovery.
Density estimation After training, HyperVAE can be used to estimate the density of a new
dataset/task. Let Dt is the new task data. We first infer the posterior distribution q(u|Dt ) ≈
q(u|dt ) = N (u|µ(dt ), σ 2 (dt )), where dt is a summary of Dt , Eq. 7, which we choose as random in this study. Next we select the mean of this posterior distribution and decode it into θ using
pγ (θ|u). We use this θ to create the main VAE for Dt then use importance sampling to estimate the
density of x ∈ Dt as follows:
p(x) = Eq(z|x,θ)

N
p(x|z)p(z)
1 X p(x|zi )p(zi )
≈
q(z|x, θ)
N
q(zi |x, θ)
i=1

is a chosen number of importance samples, {zi }N
i=1

where N
are samples from the proposal distribution q(z|x, θ) to reduce the variance of the density estimate, and p(zi )/q(zi |x, θ) is the multiplicative
adjustment to compensate for sampling from q(z|x, θ) instead of p(z).
Outlier detection Similar to the density estimation application above, we first encode a test vector
xt into a latent distribution q(u|xt ) then decode its mean vector into θt to create a VAE model. We
then use the description length of xt , c.f. Eq. 13, under this VAE as the outlier score. Our assumption
is that outliers are unseen to the trained model, thus incompressible under this model and should
have longer description lengths.
Novelty discovery HyperVAE provides an extra dimension for exploring the model space Θ in
addition to exploring the design space X . Once trained, the network can guide exploration of new
VAE models for new tasks with certain similarity to the trained tasks.
Given no prior information, we can freely draw models θ(u) from u ∼ p(u) and designs x ∼
pθ (x|z) with z ∼ pθ(u) (z) and search for the desired x∗ satisfying some property F (x∗ ). An
7

NAME 1 NAME 2

intuitive approach is to employ a global search technique such as Bayesian Optimization (BO) in
both the model latent space of u and in the data latent space of z. However searching for both u ∈ U
and z ∈ Z is expensive due to the combined number of dimensions can be very high. Furthermore,
reducing the latent dimension would affect the capacity of VAE. To overcome this major challenge,
we use BO for optimizing the z space and replace the search in u space by an iterative search
heuristic. The workflow starts with an initial exemplar x∗0 which can be completely uninformative
(e.g., an empty image for digits or a random design), or properly guided (e.g., from the best choice
thus far in the database, or from what is found by VAE+BO itself). The search process for the
optimal design at step t = 1, 2, ..., T is as follows:
ut ∼ q(u | dt−1 );

θt = gγ (ut );

∗

z ← BO(gθt (z));

x∗t ← g(z ∗ ).

(14)

where dt−1 ← x∗t−1 .
The optimization step in the z space maximizes a function maxx F (x) = maxz F ◦ gθt (z) for a
∗ ) be the solution found at step t. The generator
fixed generator θt . Let zt∗ and thus x∗t = gθt−1 (zt−1
parameter in the subsequent step is set as θt ← θ (µ(x∗t )) where µ is the posterior mean. Thus the
HyperVAE step transforms the objective function with respect to z by shifting θ. The effect of the
transformation is similar to that of landscape deformation in the global optimization (Hansmann
and Wille, 2002), to help the search to escape from local maxima by deforming the shape of the
minima.

4. Experiments
We evaluate HyperVAE on three tasks: density estimation, robust outlier detection, and novel discovery.
4.1. Data sets
We use four datasets: MNIST handwritten digits, Omniglot handwritten characters, Fashion MNIST,
and Aluminium Alloys datasets. The MNIST contains 60,000 training and 10,000 test examples of
10 classes ranging from 0 to 9. The Omniglot contains 24,345 training and 8,070 test examples.
The Fashion MNIST dataset contains the same number of training and test examples as well as the
number of classes. In these three datasets, the images are statically binarized to have pixel values in
{0, 1}.
The Alloys dataset (https://tinyurl.com/tmah538), previously studied in (Nguyen et al., 2019),
consists of 15,000 aluminium alloys. Aluminium alloy is a combination of about 85% aluminium
and other elements.
Phase diagram contains important characteristics of alloys, representing variations between the
states of compounds at different temperatures and pressures. They also contain thermodynamic
properties of the phases. In this experiment, a phase diagram is coded as a 2D matrix, in which each
cell is the prevalence of a phase at a particular temperature.
4.2. Model settings
We use a similar architecture for the encoder and decoder of all VAE in all datasets. The encoder has
2 convolution layers with 32 and 64 filters of size 3 × 3, stride 2, followed by one dense layer with
8

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

100 hidden units, then two parallel dense layers to output the mean and log variance of q(z|x; θ).
The decoder architecture exactly reverses that of the encoder to map from z to x, with transposed
convolution layers in place of convolution layers, and outputs the Bernoulli mean of p(x|z; θ). For
the alloys dataset, the convolution layers are replaced by matrix layers with size 200 × 200, as in
(Do et al., 2018). We also use a similar architecture for HyperVAE in all datasets. The encoder
uses the same architecture as the VAE’s encoder. The decoder use a dense layer with 100 hidden
units, followed by L parallel matrix layers generating the weights, biases, and filters of the main
VAE network, resembling the parameter θ. The input to the matrix layer is reshaped into size
20 × 20. All layers except the last layer use RELU activation. The z-dimension and u-dimension is
10 for all datasets. We used Adam optimizer with parameters β1 = 0.9, β2 = 0.999, learning rate
η = 0.0003, minibatches of size 100, and ran for 10000 iterations or when the models converge.
4.3. Model behavior
We study whether the HyperVAE learns a meaningful latent representation and data distribution for
the MNIST and Omniglot datasets. We use negative log-likelihood (NLL) and KL(q(z|x)kp(z)) as
measures. NLL is calculated using importance sampling with 1024 samples. We compare VAE and
HyperVAE in Table 1, and as seen the HyperVAE outperforms the VAE on NLL on MNIST dataset
and on NLL and KL on Omniglot dataset.

Table 1: Negative ELBO (-EL), negative log-likelihood (-LL), KL(q(z|x)kp(z)),
KL(q(u|x)kp(u)) (u). Smaller values are better.

VAE
MetaVAE
HyperVAE

MNIST
-EL
-LL
KL
118.2 99.4
18.8
108.6 93.0
15.5
18.5
106.8 88.2
5.7 (u)

Omniglot
-EL
-LL
KL
128.6 111.4
17.1
141.1 128.1
13.2
18.1
124.7 105.5
2.7 (u)

and

Fashion MNIST
-EL
-LL
KL
252.2 237.7
14.5
245.2 232.7
13.7
13.9
245.7 231.8
0.4 (u)

Table 2 compares the number of parameters between networks. Note that while MetaVAE shares
the same inference network for all tasks, it needs a separate generative network for each task. For
HyperVAE, the trainable parameters are from the hyper level VAE, whereas the main VAE network
of each task obtains its parameters by sampling from the HyperVAE network.
Table 2: Number of parameters (thousands) of the methods.
Inference network Generative network
Total
VAE
445
445
890
MetaVAE
445
445 × #task
445 + 445 × #task
HyperVAE
445
445
890
Overfitting VAE is trained on the combined dataset therefore it is less affected by overfitting due
to high variance in the data. Whereas MetaVAE is more susceptible to overfitting when the number
of examples in the target task is small, which is the case for Omniglot dataset, c.f. Table 1. While
9

NAME 1 NAME 2

the training of MetaVAE’s encoder is amortized across all datasets, the training of its decoder is
task-specific. As a result, when a (new) task has a small number of examples, the low variance data
causes overfitting to this task’s decoder. Therefore MetaVAE is not suitable for transfer learning to
new/unseen tasks. HyperVAE can avoid overfitting by taking a Bayesian approach and using the
MDL principle for regularization.
HyperVAE complexity The algorithmic complexity of HyperVAE is just double that of VAE
since it is a VAE of VAE. Specifically, it runs the VAE at the hyper level to sample a weight parameter θ, then it runs the VAE to reconstruct a set of inputs given this parameter θ. The weight
generation network generates each weight matrix and bias vector at a time at its last layer. Therefore, the time complexity of the hyper generation network is O((Lhyper + LVAE )H), where Lhyper
and LVAE are the number of layers of the hyper and the primary generation networks respectively,
and H is the average hidden size of the layers. When the number of layers of the main VAE network
is small, we can consider it as a constant. As a result, HyperVAE has approximately double time
and space complexity as VAE’s. Table 3 shows the wall-clock time comparison between methods
on a Tesla P100 GPU.

Table 3: Time measured in milliseconds. The models run on a batch of 100 inputs.
Generation Inference Total time
VAE
0.12
0.12
0.24
MetaVAE
0.12
0.12
0.24
0.12 (x)
0.12 (z)
HyperVAE
1.11
0.75 (θ)
0.12 (u)

4.4. Robust outlier detection
Next, we study HyperVAE model for outlier detection tasks. We use three datasets: MNIST, Omniglot, and Fashion MNIST to create three outlier detection experiments. For each experiment, we
select one dataset as the normal class and 20% random samples from another dataset as outliers. All
methods are trained on only normal data.
VAE and HyperVAE use the negative ELBO for calculating the outlier score, since the description length in Eq. 13 is equivalent to the negative ELBO. MetaVAE does not have a generative
network for new data. Therefore we use two scoring methods: (1) KL divergence, and (2) mean
negative ELBO using all trained generative networks. For training MetaVAE and HyperVAE, we
define the task as before, i.e. the data in each task have a similar class label. Table 4 compares the
performance of all methods on the three datasets. Overall, HyperVAE has better AUCs compared to
VAE and MetaVAE. The MetaVAE has the lowest AUC. This could be due to the use of a discrete
set of generative networks for each task, making it unable to handle new, unlabeled data.
While the false positive rates of VAE and HyperVAE models are similar, the false negative rates
for HyperVAE are lower than that of VAE. This is because HyperVAE was trained across tasks, thus
it has a better support between tasks.
10

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

Table 4: Outlier detection on MNIST. AUC: Area Under ROC Curve, FPR: False Positive Rate,
FNR: False Negative Rate, KL: KL divergence, -EL: mean negative ELBO.

VAE
MetaVAE (KL)
MetaVAE (−EL)
HyperVAE

AUC
93.0
54.7
52.2
95.3

MNIST
FPR
16.3
47.5
49.4
15.6

FNR
15.5
45.0
50.5
8.0

Omniglot
AUC FPR FNR
98.3
5.5
6.4
87.3 18.8 20.9
97.5
7.2
9.0
98.7
4.9
5.9

Fashion MNIST
AUC FPR FNR
74.6 33.5 32.0
58.2 44.1 43.5
56.8 45.8 44.5
76.8 33.6 28.7

4.5. Novelty discovery
We demonstrate the effectiveness of HyperVAE+BO for finding realistic designs close to an ideal
design, which lies outside known design classes. The performance measure is how close we get to
the given ideal design, as measured in cosine distance for simplicity.
In each of the following two experiments, the BO objective is to search for a novel unseen design
∗
x , an unseen digit or alloy, by maximizing a Cosine distance F (x∗ ). The maximum number of BO
iterations is set to 300 and the search space is [−5, 5] for each z and u dimension.
4.5.1. D IGIT DISCOVERY
Novel
digit

VAE

Iterations of HyperVAE

1
2
3
4
5
6
7
8
9
0
Figure 2: Best digits found at iterative steps in searching for a new class of digits, corresponding to
the performance curves in Fig. 3.
This experiment illustrates the capability of HyperVAE+BO in novel exploration on MNIST.
For each experiment, one digit is held out. We used nine digit classes for training and tested the
model ability to search for high quality digits of the remaining unseen digit class. BO is applied to
search for new digits that are similar to a given new exemplar in the z-space.
11

NAME 1 NAME 2

(a) Searching for unseen MNIST digits
{1, . . . , 9, 0}, from left to right, top to bottom.

(b) Searching for unseen Alloys.

Figure 3: Searching for: (a) unseen digits, and (b) unseen alloys designs. Cosine distance between
target and best found vs iterations. Best viewed in color.

12

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

In the iterative process, an empty image d1 = 0 is given at the first step, and subsequently
updated as dt = x∗t−1 . After each step t we set ut = µ(x∗t ). The quality curves are presented
Fig. 3 (a). Examples of discovery process are listed in Fig. 2. The figures show that VAE has a very
limited capability to support exploration outside the known regions, while HyperVAE is much more
flexible, even without the iterative process (#Step = 1). With more iterative refinements, the quality
of the explored samples improves.
4.5.2. A LLOY DISCOVERY
We now use the framework to search for a new class of alloys. For each experiment, one alloy is held
out. Models are trained on the remaining 29 alloys. We work on the phase space as a representation
of the material composition space, to take advantage of the closeness of phase space to the target
performance. We treat the phase diagrams as matrices whose values are proportions of phases at
different temperatures. The goal is to search for a new class of alloys that is similar to the “ideal”
alloy that has not been seen in any previous alloy classes. BO is applied to search for new alloys
that are similar to a given new ideal alloy in the space of z. In the iterative process, we can initialize
the search by an uninformative model u1 = 0 or the one found by VAE+BO (the “Iterative + VAE
init”). Subsequently the model is updated by setting dt = x∗t−1 . The u variable is set to ut = µ(x∗t )
after each step t.
We utilize the matrix structure of the phase diagram and avoid overfitting by using matrix representation for the input (Do et al., 2018). To inversely map the phase diagram back to the element
composition, we use the inverse program learned from the phase-composition dataset, as described
in (Nguyen et al., 2019). To verify that the found materials are realistic (to account for the possible
error made by the inverse program), we run the Thermo-Calc software to generate the phase diagrams. These computed phase diagrams are compared against the discovered phase diagrams. The
result from Thermo-Calc confirms that the found alloys are in the target class.
To examine the effect of initialization to HyperVAE+BO performance, we initialized it by either
uninformative hypothetical alloy (e.g., with hyper prior of zeros), with the alloy found by VAE+BO,
or with a chosen known alloy. The performance curves are shown in Fig. 3 (b). “Once” means
running HyperVAE for just one step. “Iterative + VAE init” means initialization of d1 = x∗ by
VAE. It shows: (a) For a majority of cases, HyperVAE+BO initialized uninformatively could find a
better solution than VAE+BO, and (b) initializing HyperVAE+BO with solution found by VAE+BO
boosts the performance further, sometimes a lot more. This suggests that care must be taken for
initializing HyperVAE+BO.

5. Related Work
Our method can be considered as a lossless compression strategy where the HyperVAE compresses
a family of networks that parametrizes the parameters of distributions across datasets. The total code
length of both the model and data misfits are minimized using HyperVAE, thus help it generalize
to unseen data. This is in contrast to the lossy compression strategy (Chen et al., 2016) where local
information of images are freely decoded independent of the compressed information.
The HyperVAE shares some insight with the recent MetaVAE (Choi et al., 2019), which models
the joint distribution of data x and task D: P (D, , ) = P (D |)P (|). But this is different from ours
in the target and modeling, where the latent z is factored into data latent variable z and the task
latent variable u. HyperVAE is related to Bayesian VAE, where the model is also a random variable
13

NAME 1 NAME 2

generated from some hyper-prior. There has been some work on priors of VAE (Le et al., 2018;
Tomczak and Welling, 2017), but using VAE as a prior for VAE is new.
HyperGAN (Ratzlaff and Fuxin, 2019) is a recent attempt to generate the parameters of model
for classification. This framework generates all parameters from a single low dimension Gaussian
noise vector. Bayesian neural networks (BNN) in (Wang et al., 2018) also use GAN framework
for generating network parameters θ that looks real similar to one drawn from BNN trained with
stochastic gradient Langevin dynamics. However, GAN is not very successful for exploration but
more for generating realistic samples.
Continual learning are gaining ground in recent years. Variational continual learning (Nguyen
et al., 2018), for example, solves catastrophic forgetting problems in supervised learning, but it still
needs a set of prototype points for old tasks. (Rao et al., 2019) tackles this problem in unsupervised
tasks and also does task inference as ours, however our settings and approaches are different. Metalearning frameworks for classification and regression (Finn and Levine, 2018; Finn et al., 2018;
Yoon et al., 2018; Grant et al., 2018; Mishra et al., 2018) is another direction where the purpose is
to learn agnostic models that can quickly adapt to a new task.

6. Conclusion
We propose a new method called HyperVAE for encoding a family of neural network models into a
simple distribution of latent representations. A neural network instance sampled from this family is
capable of modeling the end task in which the family is trained on. Furthermore, by explicitly training the variational hyper-encoder network over a complex distribution of tasks, the hyper-network
learns the smooth manifold of the family encoded in the posterior distribution of the family. This
enables the model to extrapolate to new tasks close to trained tasks, and to transfer common factors
of variation across tasks. In the handwritten digit example, the transferable factors may include
writing styles, font face and size. It can be thought of as expanding the support of the distribution
of trained model, thus is useful for downstream tasks such as searching for a data distribution close
to existing ones and reducing the false positive error in outlier detection.

References
Xi Chen, Diederik P Kingma, Tim Salimans, Yan Duan, Prafulla Dhariwal, John Schulman, Ilya
Sutskever, and Pieter Abbeel. Variational lossy autoencoder. arXiv preprint arXiv:1611.02731,
2016.
Kristy Choi, Mike Wu, Noah Goodman, and Stefano Ermon. Meta-amortized variational inference
and learning. arXiv preprint arXiv:1902.01950, 2019.
Kien Do, Truyen Tran, and Svetha Venkatesh. Learning deep matrix representations. arXiv preprint
arXiv:1703.01454, 2018.
Chelsea Finn and Sergey Levine. Meta-learning and universality: Deep representations and gradient
descent can approximate any learning algorithm. ICLR, 2018.
Chelsea Finn, Pieter Abbeel, and Sergey Levine. Model-agnostic meta-learning for fast adaptation
of deep networks. In Proceedings of the 34th International Conference on Machine LearningVolume 70, pages 1126–1135. JMLR. org, 2017.
14

H YPERVAE: A M INIMUM D ESCRIPTION L ENGTH VARIATIONAL H YPER -E NCODING N ETWORK

Chelsea Finn, Kelvin Xu, and Sergey Levine. Probabilistic model-agnostic meta-learning. In Advances in Neural Information Processing Systems, pages 9516–9527, 2018.
Chelsea Finn, Aravind Rajeswaran, Sham Kakade, and Sergey Levine. Online meta-learning. arXiv
preprint arXiv:1902.08438, 2019.
Rafael Gómez-Bombarelli, Jennifer N Wei, David Duvenaud, José Miguel Hernández-Lobato,
Benjamı́n Sánchez-Lengeling, Dennis Sheberla, Jorge Aguilera-Iparraguirre, Timothy D Hirzel,
Ryan P Adams, and Alán Aspuru-Guzik. Automatic chemical design using a data-driven continuous representation of molecules. ACS central science, 4(2):268–276, 2018.
Erin Grant, Chelsea Finn, Sergey Levine, Trevor Darrell, and Thomas Griffiths. Recasting gradientbased meta-learning as hierarchical bayes. arXiv preprint arXiv:1801.08930, 2018.
Peter D Grünwald and Abhijit Grunwald. The minimum description length principle. MIT press,
2007.
David Ha, Andrew Dai, and Quoc V Le. Hypernetworks. arXiv preprint arXiv:1609.09106, 2016.
Ulrich HE Hansmann and Luc T Wille. Global optimization by energy landscape paving. Physical
review letters, 88(6):068105, 2002.
Geoffrey Hinton and Drew Van Camp. Keeping neural networks simple by minimizing the description length of the weights. In in Proc. of the 6th Ann. ACM Conf. on Computational Learning
Theory. Citeseer, 1993.
Geoffrey E Hinton and Richard S Zemel. Autoencoders, minimum description length and helmholtz
free energy. In Advances in neural information processing systems, pages 3–10, 1994.
Antti Honkela and Harri Valpola. Variational learning and bits-back coding: an informationtheoretic view to bayesian learning. IEEE Transactions on Neural Networks, 15(4):800–810,
2004.
Diederik P Kingma and Max Welling.
arXiv:1312.6114, 2013.

Auto-encoding variational Bayes.

arXiv preprint

David Krueger, Chin-Wei Huang, Riashat Islam, Ryan Turner, Alexandre Lacoste, and Aaron
Courville. Bayesian hypernetworks. arXiv preprint arXiv:1710.04759, 2017.
Hung Le, Truyen Tran, Thin Nguyen, and Svetha Venkatesh. Variational memory encoder-decoder.
In NeurIPS, 2018.
Nikhil Mishra, Mostafa Rohaninejad, Xi Chen, and Pieter Abbeel. A simple neural attentive metalearner. ICLR’18, 2018.
Cuong V Nguyen, Yingzhen Li, Thang D Bui, and Richard E Turner. Variational continual learning.
ICLR, 2018.
Phuoc Nguyen, Truyen Tran, Sunil Gupta, Santu Rana, Matthew Barnett, and Svetha Venkatesh.
Incomplete conditional density estimation for fast materials discovery. In Proceedings of the
2019 SIAM International Conference on Data Mining, pages 549–557. SIAM, 2019.
15

NAME 1 NAME 2

Dushyant Rao, Francesco Visin, Andrei Rusu, Razvan Pascanu, Yee Whye Teh, and Raia Hadsell.
Continual unsupervised representation learning. In Advances in Neural Information Processing
Systems, pages 7645–7655, 2019.
Neale Ratzlaff and Li Fuxin. HyperGAN: A Generative Model for Diverse, Performant Neural
Networks. ICML, 2019.
Danilo Jimenez Rezende, Shakir Mohamed, and Daan Wierstra. Stochastic backpropagation and
approximate inference in deep generative models. arXiv preprint arXiv:1401.4082, 2014.
Jorma Rissanen. Modeling by shortest data description. Automatica, 14(5):465–471, 1978.
Jorma Rissanen. Information and complexity in statistical modeling. Springer Science & Business
Media, 2007.
Bobak Shahriari, Kevin Swersky, Ziyu Wang, Ryan P Adams, and Nando De Freitas. Taking the
human out of the loop: A review of bayesian optimization. Proceedings of the IEEE, 104(1):
148–175, 2016.
Jakub M Tomczak and Max Welling. VAE with a VampPrior. arXiv preprint arXiv:1705.07120,
2017.
James Townsend, Tom Bird, and David Barber. Practical lossless compression with latent variables
using bits back coding. arXiv preprint arXiv:1901.04866, 2019.
Kuan-Chieh Wang, Paul Vicol, James Lucas, Li Gu, Roger Grosse, and Richard Zemel. Adversarial distillation of bayesian neural network posteriors. In International Conference on Machine
Learning, pages 5177–5186, 2018.
Jaesik Yoon, Taesup Kim, Ousmane Dia, Sungwoong Kim, Yoshua Bengio, and Sungjin Ahn.
Bayesian model-agnostic meta-learning. In Advances in Neural Information Processing Systems,
pages 7332–7342, 2018.

16


